Retrieve, Schedule, Reflect: LLM Agents for Chip QoR Optimization

Modern chip design requires multi-objective optimization of timing, power, and area under stringent time-to-market constraints. Although powerful optimization algorithms are integrated into EDA tools, achieving high QoR hinges on effective long-horizon scheduling, which relies heavily on manual expert intervention. To address this issue and automate chip design, we propose an agentic LLM framework that schedules chip optimizations through direct interaction with EDA tools. The agent is grounded in natural language expertise expressed as a search tree through retrieval-augmented generation (RAG). We further improve scheduling quality with Pareto-driven QoR feedback through language reflection. Experimental results show that, compared with black-box search methods such as reinforcement learning, our framework achieves 10% greater timing improvement while consuming less power and area, with more than 4x speedup. The post-optimization QoR is also comparable to that achieved by human experts. Finally, the agent supports customized tasks expressed in natural language, enabling preferential QoR trade-offs. The code and chip design data will be publicly available at https://github.com/YiKangOY/Open-LLM-ECO.

==> pgfplots/pareto_hv_NVDLA_partition_p_a3c.csv <==
episode,new_points,seen_points,pareto_points,hypervolume,hypervolume_delta,hv0_2,hv0_3,hv2_3,hv0_2_3,hv1_2_3,MPI,MAI,MPPI,MPAI
0,1,1,1,0.0000000000,0.0000000000,0.0000000000,0.0000000000,12.1883254045,0.0000000000,0.0000000000,0.0000000000,0.1438248622,0.0000000000,0.0000000000
1,1,2,2,0.0000000000,0.0000000000,0.0000000000,0.0000000000,12.1883254045,0.0000000000,0.0000000000,0.0000000000,0.1438248622,0.0000000000,0.0000000000
2,1,3,3,0.0000000000,0.0000000000,0.0000000000,0.0000000000,12.1883254045,0.0000000000,0.0000000000,0.0000000000,0.1438248622,0.0000000000,0.0000000000
3,1,4,4,0.0000000000,0.0000000000,0.0000000000,0.0000000000,12.1883254045,0.0000000000,0.0000000000,0.0000000000,0.1438248622,0.0000000000,0.0000000000
4,1,5,5,0.0000000000,0.0000000000,0.0000000000,0.0000000000,12.1883254045,0.0000000000,0.0000000000,0.0000000000,0.1438248622,0.0000000000,0.0000000000
5,1,6,6,0.0000000000,0.0000000000,0.0000000000,0.0000000000,12.1883254045,0.0000000000,0.0000000000,0.0000000000,0.1438248622,0.0000000000,0.0000000000
6,1,7,7,0.0000000000,0.0000000000,0.0000000000,0.0000000000,12.1883254045,0.0000000000,0.0000000000,0.0000000000,0.1438248622,0.0000000000,0.0000000000
7,1,8,8,0.0000000000,0.0000000000,0.0000000000,0.0000000000,12.1883254045,0.0000000000,0.0000000000,0.0000000000,0.1438248622,0.0000000000,0.0000000000
8,1,9,9,0.0000000000,0.0000000000,0.0000000000,0.0000000000,12.1883254045,0.0000000000,0.0000000000,0.0000000000,0.1438248622,0.0000000000,0.0000000000
9,1,10,10,0.0000000000,0.0000000000,0.0000000000,0.0000000000,12.1883254045,0.0000000000,0.0000000000,0.0000000000,0.1438248622,0.0000000000,0.0000000000
10,1,11,11,0.0000000000,0.0000000000,0.0000000000,0.0000000000,12.1883254045,0.0000000000,0.0000000000,0.0000000000,0.1438248622,0.0000000000,0.0000000000
11,1,12,12,0.0000000000,0.0000000000,0.0000000000,0.0000000000,12.1883254045,0.0000000000,0.0000000000,0.0000000000,0.1438248622,0.0000000000,0.0000000000
12,1,13,13,0.0000000000,0.0000000000,0.0000000000,0.0000000000,12.1883254045,0.0000000000,0.0000000000,0.0000000000,0.1438248622,0.0000000000,0.0000000000
13,1,14,14,0.0000000000,0.0000000000,0.0000000000,0.0000000000,12.1883254045,0.0000000000,0.0000000000,0.0000000000,0.1438248622,0.0000000000,0.0000000000
14,1,15,15,0.0000000000,0.0000000000,0.0000000000,0.0000000000,12.1883254045,0.0000000000,0.0000000000,0.0000000000,0.1438248622,0.0000000000,0.0000000000
15,1,16,16,0.0000000000,0.0000000000,0.0000000000,0.0000000000,12.1883254045,0.0000000000,0.0000000000,0.0000000000,0.1438248622,0.0000000000,0.0000000000
16,1,17,17,0.0000000000,0.0000000000,0.0000000000,0.0000000000,12.1883254045,0.0000000000,0.0000000000,0.0000000000,0.1438248622,0.0000000000,0.0000000000
17,1,18,18,0.0000000000,0.0000000000,0.0000000000,0.0000000000,12.1883254045,0.0000000000,0.0000000000,0.0000000000,0.1438248622,0.0000000000,0.0000000000
18,1,19,19,0.0000000000,0.0000000000,0.0000000000,0.0000000000,12.1883254045,0.0000000000,0.0000000000,0.0000000000,0.1438248622,0.0000000000,0.0000000000
19,1,20,20,0.0000000000,0.0000000000,0.0000000000,0.0000000000,12.1883254045,0.0000000000,0.0000000000,0.0000000000,0.1438248622,0.0000000000,0.0000000000
20,1,21,21,0.0000000000,0.0000000000,0.0000000000,0.0000000000,12.1883254045,0.0000000000,0.0000000000,0.0000000000,0.1438248622,0.0000000000,0.0000000000
21,1,22,22,0.0000000000,0.0000000000,0.0000000000,0.0000000000,12.1883254045,0.0000000000,0.0000000000,0.0000000000,0.1438248622,0.0000000000,0.0000000000
22,1,23,23,0.0000000000,0.0000000000,0.0000000000,0.0000000000,12.1883254045,0.0000000000,0.0000000000,0.0000000000,0.1438248622,0.0000000000,0.0000000000
23,1,24,24,0.0000000000,0.0000000000,0.0000000000,0.0000000000,12.1883254045,0.0000000000,0.0000000000,0.0000000000,0.1438248622,0.0000000000,0.0000000000
24,1,25,25,0.0000000000,0.0000000000,0.0000000000,0.0000000000,12.1883254045,0.0000000000,0.0000000000,0.0000000000,0.1438248622,0.0000000000,0.0000000000
25,1,26,26,0.0000000000,0.0000000000,0.0000000000,0.0000000000,12.1883254045,0.0000000000,0.0000000000,0.0000000000,0.1438248622,0.0000000000,0.0000000000
26,1,27,27,0.0000000000,0.0000000000,0.0000000000,0.0000000000,12.1883254045,0.0000000000,0.0000000000,0.0000000000,0.1438248622,0.0000000000,0.0000000000
27,1,28,28,0.0000000000,0.0000000000,0.0000000000,0.0000000000,12.1883254045,0.0000000000,0.0000000000,0.0000000000,0.1438248622,0.0000000000,0.0000000000
28,1,29,29,0.0000000000,0.0000000000,0.0000000000,0.0000000000,12.1883254045,0.0000000000,0.0000000000,0.0000000000,0.1438248622,0.0000000000,0.0000000000
29,1,30,30,0.0000000000,0.0000000000,0.0000000000,0.0000000000,12.1883254045,0.0000000000,0.0000000000,0.0000000000,0.1438248622,0.0000000000,0.0000000000
30,1,31,31,0.0000000000,0.0000000000,0.0000000000,0.0000000000,12.1883254045,0.0000000000,0.0000000000,0.0000000000,0.1438248622,0.0000000000,0.0000000000
31,1,32,32,1748393.2833767007,1748393.2833767007,132.9999758400,52915494.3323607594,12.1883254045,124351.4116810480,30.8926688895,0.0180620137,0.1438248622,0.0007080189,0.0016041727
32,1,33,33,1748393.2833767007,0.0000000000,132.9999758400,52915494.3323607594,12.1883254045,124351.4116810480,30.8926688895,0.0180620137,0.1438248622,0.0007080189,0.0016041727
33,1,34,34,1748393.2833767007,0.0000000000,132.9999758400,52915494.3323607594,12.1883254045,124351.4116810480,30.8926688895,0.0180620137,0.1438248622,0.0007080189,0.0016041727
34,1,35,35,1748393.2833767007,0.0000000000,132.9999758400,52915494.3323607594,12.1883254045,124351.4116810480,30.8926688895,0.0180620137,0.1438248622,0.0007080189,0.0016041727
35,1,36,36,1748393.2833767007,0.0000000000,132.9999758400,52915494.3323607594,12.1883254045,124351.4116810480,30.8926688895,0.0180620137,0.1438248622,0.0007080189,0.0016041727
36,1,37,37,1748393.2833767007,0.0000000000,132.9999758400,52915494.3323607594,12.1883254045,124351.4116810480,30.8926688895,0.0180620137,0.1438248622,0.0007080189,0.0016041727
37,1,38,38,1748393.2833767007,0.0000000000,132.9999758400,52915494.3323607594,12.1883254045,124351.4116810480,30.8926688895,0.0180620137,0.1438248622,0.0007080189,0.0016041727
38,1,39,39,1748393.2833767007,0.0000000000,132.9999758400,52915494.3323607594,12.1883254045,124351.4116810480,30.8926688895,0.0180620137,0.1438248622,0.0007080189,0.0016041727
39,1,40,40,1748393.2833767007,0.0000000000,132.9999758400,52915494.3323607594,12.1883254045,124351.4116810480,30.8926688895,0.0180620137,0.1438248622,0.0007080189,0.0016041727
40,1,41,41,1748393.2833767007,0.0000000000,132.9999758400,52915494.3323607594,12.1883254045,124351.4116810480,30.8926688895,0.0180620137,0.1438248622,0.0007080189,0.0016041727
41,1,42,42,1748393.2833767007,0.0000000000,132.9999758400,52915494.3323607594,12.1883254045,124351.4116810480,30.8926688895,0.0180620137,0.1438248622,0.0007080189,0.0016041727
42,1,43,43,1748393.2833767007,0.0000000000,132.9999758400,52915494.3323607594,12.1883254045,124351.4116810480,30.8926688895,0.0180620137,0.1438248622,0.0007080189,0.0016041727
43,1,44,44,1748393.2833767007,0.0000000000,132.9999758400,52915494.3323607594,12.1883254045,124351.4116810480,30.8926688895,0.0180620137,0.1438248622,0.0007080189,0.0016041727
44,1,45,45,1748393.2833767007,0.0000000000,132.9999758400,52915494.3323607594,12.1883254045,124351.4116810480,30.8926688895,0.0180620137,0.1438248622,0.0007080189,0.0016041727
45,1,46,46,1748393.2833767007,0.0000000000,132.9999758400,52915494.3323607594,12.1883254045,124351.4116810480,30.8926688895,0.0180620137,0.1438248622,0.0007080189,0.0016041727
46,1,47,47,1748393.2833767007,0.0000000000,132.9999758400,52915494.3323607594,12.1883254045,124351.4116810480,30.8926688895,0.0180620137,0.1438248622,0.0007080189,0.0016041727
47,1,48,48,1748393.2833767007,0.0000000000,132.9999758400,52915494.3323607594,12.1883254045,124351.4116810480,30.8926688895,0.0180620137,0.1438248622,0.0007080189,0.0016041727
48,1,49,49,1748393.2833767007,0.0000000000,132.9999758400,52915494.3323607594,12.1883254045,124351.4116810480,30.8926688895,0.0180620137,0.1438248622,0.0007080189,0.0016041727
49,1,50,50,1748393.2833767007,0.0000000000,132.9999758400,52915494.3323607594,12.1883254045,124351.4116810480,30.8926688895,0.0180620137,0.1438248622,0.0007080189,0.0016041727


==> pgfplots/pareto_hv_NVDLA_partition_p_agent.csv <==
iteration_index,iteration,new_points,seen_points,pareto_points,hypervolume,hv0_2,hv0_3,hv2_3,hv0_2_3,hv1_2_3,MPI,MAI,MPPI,MPAI
0,9,1,1,1,115467996.2554519176,637.0449923500,169027969.1182309985,2.8025617425,549340.8996342513,589.0808221345,0.2700209446,0.0000000000,0.0008775681,232.8462673815
1,9,1,2,1,119354788.2760431767,637.0537520750,174717654.4243832529,2.8968595175,567832.3768792462,608.9016203635,0.2700209446,0.0000000000,0.0008775681,240.6808440826
2,9,1,3,2,120232129.2322632670,637.0537520750,174717654.4243832529,2.8968595175,567832.3768792461,613.3822938606,0.2721986479,0.0000000000,0.0008775681,240.6808440826
3,9,1,4,3,120239254.9972519726,637.0931359000,174728085.5587138236,2.8968595175,567866.2780658206,613.3822938606,0.2721986479,0.0000000000,0.0008775681,240.6808440826
4,9,1,5,4,120239262.5747307241,637.0931359000,174728096.6046327651,2.8968595175,567866.3139650571,613.3822938606,0.2721986479,0.0000000000,0.0008775681,240.6808440826
5,9,1,6,4,120239415.4840778410,637.0931359000,174728320.4393575490,2.8968595175,567867.0414279128,613.3822938606,0.2721986479,0.0000000000,0.0008775681,240.6808440826
6,9,1,7,2,120417858.4722237140,637.6697349750,174915337.3999144733,2.8973356425,568474.8465497227,613.7353345898,0.2721986479,0.0000000000,0.0008817231,241.8601363305
7,9,1,8,2,120430794.1824132204,637.6697349750,174915337.3999144733,2.8973356425,568474.8465497226,613.8013811753,0.2721986479,0.0000000000,0.0008817231,241.8601363305
8,9,1,9,2,120430794.1824132204,637.6697349750,174915337.3999144733,2.8973356425,568474.8465497226,613.8013811753,0.2721986479,0.0000000000,0.0008817231,241.8601363305
9,9,1,10,2,120430794.1824132204,637.6697349750,174915337.3999144733,2.8973356425,568474.8465497226,613.8013811753,0.2721986479,0.0000000000,0.0008817231,241.8601363305


==> pgfplots/pareto_hv_NVDLA_partition_p_ppo.csv <==
episode,new_points,seen_points,pareto_points,hypervolume,hypervolume_delta,hv0_2,hv0_3,hv2_3,hv0_2_3,hv1_2_3,MPI,MAI,MPPI,MPAI
0,1,1,1,31109.5422340582,31109.5422340582,28.0288169200,4868034.9161160113,4.9711455815,26043.9868012207,5.9380333971,0.0015344895,0.0882649960,0.0001369394,0.0001354417
1,1,2,2,31109.5422340582,0.0000000000,28.0288169200,4868034.9161160113,4.9711455815,26043.9868012207,5.9380333971,0.0015344895,0.0882649960,0.0001369394,0.0001354417
2,1,3,3,31109.5422340582,0.0000000000,28.0288169200,4868034.9161160113,4.9711455815,26043.9868012207,5.9380333971,0.0015344895,0.0882649960,0.0001369394,0.0001354417
3,1,4,4,31109.5422340582,0.0000000000,28.0288169200,4868034.9161160113,4.9711455815,26043.9868012207,5.9380333971,0.0015344895,0.0882649960,0.0001369394,0.0001354417
4,1,5,5,31109.5422340582,0.0000000000,28.0288169200,4868034.9161160113,4.9711455815,26043.9868012207,5.9380333971,0.0015344895,0.0882649960,0.0001369394,0.0001354417
5,1,6,6,31109.5422340582,0.0000000000,28.0288169200,4868034.9161160113,4.9711455815,26043.9868012207,5.9380333971,0.0015344895,0.0882649960,0.0001369394,0.0001354417
6,1,7,7,31109.5422340582,0.0000000000,28.0288169200,4868034.9161160113,4.9711455815,26043.9868012207,5.9380333971,0.0015344895,0.0882649960,0.0001369394,0.0001354417
7,1,8,8,31109.5422340582,0.0000000000,28.0288169200,4868034.9161160113,4.9711455815,26043.9868012207,5.9380333971,0.0015344895,0.0882649960,0.0001369394,0.0001354417
8,1,9,9,31109.5422340582,0.0000000000,28.0288169200,4868034.9161160113,4.9711455815,26043.9868012207,5.9380333971,0.0015344895,0.0882649960,0.0001369394,0.0001354417
9,1,10,10,31109.5422340582,0.0000000000,28.0288169200,4868034.9161160113,4.9711455815,26043.9868012207,5.9380333971,0.0015344895,0.0882649960,0.0001369394,0.0001354417
10,1,11,11,31109.5422340582,0.0000000000,28.0288169200,4868034.9161160113,4.9711455815,26043.9868012207,5.9380333971,0.0015344895,0.0882649960,0.0001369394,0.0001354417
11,1,12,12,31109.5422340582,0.0000000000,28.0288169200,4868034.9161160113,4.9711455815,26043.9868012207,5.9380333971,0.0015344895,0.0882649960,0.0001369394,0.0001354417
12,1,13,13,31109.5422340582,0.0000000000,28.0288169200,4868034.9161160113,4.9711455815,26043.9868012207,5.9380333971,0.0015344895,0.0882649960,0.0001369394,0.0001354417
13,1,14,14,31109.5422340582,0.0000000000,28.0288169200,4868034.9161160113,4.9711455815,26043.9868012207,5.9380333971,0.0015344895,0.0882649960,0.0001369394,0.0001354417
14,1,15,15,31109.5422340582,0.0000000000,28.0288169200,4868034.9161160113,4.9711455815,26043.9868012207,5.9380333971,0.0015344895,0.0882649960,0.0001369394,0.0001354417
15,1,16,16,31109.5422340582,0.0000000000,28.0288169200,4868034.9161160113,4.9711455815,26043.9868012207,5.9380333971,0.0015344895,0.0882649960,0.0001369394,0.0001354417
16,1,17,17,31109.5422340582,0.0000000000,28.0288169200,4868034.9161160113,4.9711455815,26043.9868012207,5.9380333971,0.0015344895,0.0882649960,0.0001369394,0.0001354417
17,1,18,18,31109.5422340582,0.0000000000,28.0288169200,4868034.9161160113,4.9711455815,26043.9868012207,5.9380333971,0.0015344895,0.0882649960,0.0001369394,0.0001354417
18,1,19,19,31109.5422340582,0.0000000000,28.0288169200,4868034.9161160113,4.9711455815,26043.9868012207,5.9380333971,0.0015344895,0.0882649960,0.0001369394,0.0001354417
19,1,20,20,31109.5422340582,0.0000000000,28.0288169200,4868034.9161160113,4.9711455815,26043.9868012207,5.9380333971,0.0015344895,0.0882649960,0.0001369394,0.0001354417
20,1,21,21,31109.5422340582,0.0000000000,28.0288169200,4868034.9161160113,4.9711455815,26043.9868012207,5.9380333971,0.0015344895,0.0882649960,0.0001369394,0.0001354417
21,1,22,22,31109.5422340582,0.0000000000,28.0288169200,4868034.9161160113,4.9711455815,26043.9868012207,5.9380333971,0.0015344895,0.0882649960,0.0001369394,0.0001354417
22,1,23,23,31109.5422340582,0.0000000000,28.0288169200,4868034.9161160113,4.9711455815,26043.9868012207,5.9380333971,0.0015344895,0.0882649960,0.0001369394,0.0001354417
23,1,24,24,31109.5422340582,0.0000000000,28.0288169200,4868034.9161160113,4.9711455815,26043.9868012207,5.9380333971,0.0015344895,0.0882649960,0.0001369394,0.0001354417
24,1,25,25,31109.5422340582,0.0000000000,28.0288169200,4868034.9161160113,4.9711455815,26043.9868012207,5.9380333971,0.0015344895,0.0882649960,0.0001369394,0.0001354417
25,1,26,26,31109.5422340582,0.0000000000,28.0288169200,4868034.9161160113,4.9711455815,26043.9868012207,5.9380333971,0.0015344895,0.0882649960,0.0001369394,0.0001354417
26,1,27,27,31109.5422340582,0.0000000000,28.0288169200,4868034.9161160113,4.9711455815,26043.9868012207,5.9380333971,0.0015344895,0.0882649960,0.0001369394,0.0001354417
27,1,28,28,31109.5422340582,0.0000000000,28.0288169200,4868034.9161160113,4.9711455815,26043.9868012207,5.9380333971,0.0015344895,0.0882649960,0.0001369394,0.0001354417
28,1,29,29,31109.5422340582,0.0000000000,28.0288169200,4868034.9161160113,4.9711455815,26043.9868012207,5.9380333971,0.0015344895,0.0882649960,0.0001369394,0.0001354417
29,1,30,30,31109.5422340582,0.0000000000,28.0288169200,4868034.9161160113,4.9711455815,26043.9868012207,5.9380333971,0.0015344895,0.0882649960,0.0001369394,0.0001354417
30,1,31,31,31109.5422340582,0.0000000000,28.0288169200,4868034.9161160113,4.9711455815,26043.9868012207,5.9380333971,0.0015344895,0.0882649960,0.0001369394,0.0001354417
31,1,32,32,31109.5422340582,0.0000000000,28.0288169200,4868034.9161160113,4.9711455815,26043.9868012207,5.9380333971,0.0015344895,0.0882649960,0.0001369394,0.0001354417
32,1,33,33,31109.5422340582,0.0000000000,28.0288169200,4868034.9161160113,4.9711455815,26043.9868012207,5.9380333971,0.0015344895,0.0882649960,0.0001369394,0.0001354417
33,1,34,34,31109.5422340582,0.0000000000,28.0288169200,4868034.9161160113,4.9711455815,26043.9868012207,5.9380333971,0.0015344895,0.0882649960,0.0001369394,0.0001354417
34,1,35,35,31109.5422340582,0.0000000000,28.0288169200,4868034.9161160113,4.9711455815,26043.9868012207,5.9380333971,0.0015344895,0.0882649960,0.0001369394,0.0001354417
35,1,36,36,31109.5422340582,0.0000000000,28.0288169200,4868034.9161160113,4.9711455815,26043.9868012207,5.9380333971,0.0015344895,0.0882649960,0.0001369394,0.0001354417
36,1,37,37,31109.5422340582,0.0000000000,28.0288169200,4868034.9161160113,4.9711455815,26043.9868012207,5.9380333971,0.0015344895,0.0882649960,0.0001369394,0.0001354417
37,1,38,38,31109.5422340582,0.0000000000,28.0288169200,4868034.9161160113,4.9711455815,26043.9868012207,5.9380333971,0.0015344895,0.0882649960,0.0001369394,0.0001354417
38,1,39,39,31109.5422340582,0.0000000000,28.0288169200,4868034.9161160113,4.9711455815,26043.9868012207,5.9380333971,0.0015344895,0.0882649960,0.0001369394,0.0001354417
39,1,40,40,31109.5422340582,0.0000000000,28.0288169200,4868034.9161160113,4.9711455815,26043.9868012207,5.9380333971,0.0015344895,0.0882649960,0.0001369394,0.0001354417
40,1,41,41,31109.5422340582,0.0000000000,28.0288169200,4868034.9161160113,4.9711455815,26043.9868012207,5.9380333971,0.0015344895,0.0882649960,0.0001369394,0.0001354417
41,1,42,42,31109.5422340582,0.0000000000,28.0288169200,4868034.9161160113,4.9711455815,26043.9868012207,5.9380333971,0.0015344895,0.0882649960,0.0001369394,0.0001354417
42,1,43,43,31109.5422340582,0.0000000000,28.0288169200,4868034.9161160113,4.9711455815,26043.9868012207,5.9380333971,0.0015344895,0.0882649960,0.0001369394,0.0001354417
43,1,44,44,31109.5422340582,0.0000000000,28.0288169200,4868034.9161160113,4.9711455815,26043.9868012207,5.9380333971,0.0015344895,0.0882649960,0.0001369394,0.0001354417
44,1,45,45,31109.5422340582,0.0000000000,28.0288169200,4868034.9161160113,4.9711455815,26043.9868012207,5.9380333971,0.0015344895,0.0882649960,0.0001369394,0.0001354417
45,1,46,46,31109.5422340582,0.0000000000,28.0288169200,4868034.9161160113,4.9711455815,26043.9868012207,5.9380333971,0.0015344895,0.0882649960,0.0001369394,0.0001354417
46,1,47,47,31109.5422340582,0.0000000000,28.0288169200,4868034.9161160113,4.9711455815,26043.9868012207,5.9380333971,0.0015344895,0.0882649960,0.0001369394,0.0001354417
47,1,48,48,31109.5422340582,0.0000000000,28.0288169200,4868034.9161160113,4.9711455815,26043.9868012207,5.9380333971,0.0015344895,0.0882649960,0.0001369394,0.0001354417
48,1,49,49,31109.5422340582,0.0000000000,28.0288169200,4868034.9161160113,4.9711455815,26043.9868012207,5.9380333971,0.0015344895,0.0882649960,0.0001369394,0.0001354417
49,1,50,50,31109.5422340582,0.0000000000,28.0288169200,4868034.9161160113,4.9711455815,26043.9868012207,5.9380333971,0.0015344895,0.0882649960,0.0001369394,0.0001354417


==> pgfplots/pareto_hv_aes_256_a3c.csv <==
episode,new_points,seen_points,pareto_points,hypervolume,hypervolume_delta,hv0_2,hv0_3,hv2_3,hv0_2_3,hv1_2_3,MPI,MAI,MPPI,MPAI
0,1,1,1,257445184.1450096071,257445184.1450096071,1638.1953962320,155923171.6138278842,76.6061489563,4423540.3786842981,4458.3936024928,0.0956909486,0.0899825999,0.0081262975,0.0086105203
1,1,2,2,257445184.1450096071,0.0000000000,1638.1953962320,155923171.6138278842,76.6061489563,4423540.3786842981,4458.3936024928,0.0956909486,0.0899825999,0.0081262975,0.0086105203
2,1,3,3,257445184.1450096071,0.0000000000,1638.1953962320,155923171.6138278842,76.6061489563,4423540.3786842981,4458.3936024928,0.0956909486,0.0899825999,0.0081262975,0.0086105203
3,1,4,1,257459151.6264215410,13967.4814119339,1638.1953962320,155931631.1001004279,76.6103051613,4423780.3743098509,4458.6354890520,0.0956909486,0.0899874818,0.0081262975,0.0086109875
4,1,5,2,257459151.6264215410,0.0000000000,1638.1953962320,155931631.1001004279,76.6103051613,4423780.3743098509,4458.6354890520,0.0956909486,0.0899874818,0.0081262975,0.0086109875
5,1,6,3,257459151.6264215410,0.0000000000,1638.1953962320,155931631.1001004279,76.6103051613,4423780.3743098509,4458.6354890520,0.0956909486,0.0899874818,0.0081262975,0.0086109875
6,1,7,4,257459151.6264215410,0.0000000000,1638.1953962320,155931631.1001004279,76.6103051613,4423780.3743098509,4458.6354890520,0.0956909486,0.0899874818,0.0081262975,0.0086109875
7,1,8,5,257459151.6264215410,0.0000000000,1638.1953962320,155931631.1001004279,76.6103051613,4423780.3743098509,4458.6354890520,0.0956909486,0.0899874818,0.0081262975,0.0086109875
8,1,9,6,257459151.6264215410,0.0000000000,1638.1953962320,155931631.1001004279,76.6103051613,4423780.3743098509,4458.6354890520,0.0956909486,0.0899874818,0.0081262975,0.0086109875
9,1,10,7,257459151.6264215410,0.0000000000,1638.1953962320,155931631.1001004279,76.6103051613,4423780.3743098509,4458.6354890520,0.0956909486,0.0899874818,0.0081262975,0.0086109875
10,1,11,8,257459151.6264215410,0.0000000000,1638.1953962320,155931631.1001004279,76.6103051613,4423780.3743098509,4458.6354890520,0.0956909486,0.0899874818,0.0081262975,0.0086109875
11,1,12,9,257459151.6264215410,0.0000000000,1638.1953962320,155931631.1001004279,76.6103051613,4423780.3743098509,4458.6354890520,0.0956909486,0.0899874818,0.0081262975,0.0086109875
12,1,13,10,257459151.6264215410,0.0000000000,1638.1953962320,155931631.1001004279,76.6103051613,4423780.3743098509,4458.6354890520,0.0956909486,0.0899874818,0.0081262975,0.0086109875
13,1,14,11,257459151.6264215410,0.0000000000,1638.1953962320,155931631.1001004279,76.6103051613,4423780.3743098509,4458.6354890520,0.0956909486,0.0899874818,0.0081262975,0.0086109875
14,1,15,12,257459151.6264215410,0.0000000000,1638.1953962320,155931631.1001004279,76.6103051613,4423780.3743098509,4458.6354890520,0.0956909486,0.0899874818,0.0081262975,0.0086109875
15,1,16,13,257459151.6264215410,0.0000000000,1638.1953962320,155931631.1001004279,76.6103051613,4423780.3743098509,4458.6354890520,0.0956909486,0.0899874818,0.0081262975,0.0086109875
16,1,17,14,257459151.6264215410,0.0000000000,1638.1953962320,155931631.1001004279,76.6103051613,4423780.3743098509,4458.6354890520,0.0956909486,0.0899874818,0.0081262975,0.0086109875
17,1,18,15,257459151.6264215410,0.0000000000,1638.1953962320,155931631.1001004279,76.6103051613,4423780.3743098509,4458.6354890520,0.0956909486,0.0899874818,0.0081262975,0.0086109875
18,1,19,16,257459151.6264215410,0.0000000000,1638.1953962320,155931631.1001004279,76.6103051613,4423780.3743098509,4458.6354890520,0.0956909486,0.0899874818,0.0081262975,0.0086109875
19,1,20,17,257459151.6264215410,0.0000000000,1638.1953962320,155931631.1001004279,76.6103051613,4423780.3743098509,4458.6354890520,0.0956909486,0.0899874818,0.0081262975,0.0086109875
20,1,21,18,257459151.6264215410,0.0000000000,1638.1953962320,155931631.1001004279,76.6103051613,4423780.3743098509,4458.6354890520,0.0956909486,0.0899874818,0.0081262975,0.0086109875
21,1,22,19,257535331.9406181574,76180.3141966164,1638.1953962320,155931631.1001004279,76.6103051613,4423780.3743098509,4459.9547672765,0.0957294230,0.0899874818,0.0081262975,0.0086109875
22,1,23,20,257535331.9406181574,0.0000000000,1638.1953962320,155931631.1001004279,76.6103051613,4423780.3743098509,4459.9547672765,0.0957294230,0.0899874818,0.0081262975,0.0086109875
23,1,24,21,257535331.9406181574,0.0000000000,1638.1953962320,155931631.1001004279,76.6103051613,4423780.3743098509,4459.9547672765,0.0957294230,0.0899874818,0.0081262975,0.0086109875
24,1,25,22,257535331.9406181574,0.0000000000,1638.1953962320,155931631.1001004279,76.6103051613,4423780.3743098509,4459.9547672765,0.0957294230,0.0899874818,0.0081262975,0.0086109875
25,1,26,23,257535331.9406181574,0.0000000000,1638.1953962320,155931631.1001004279,76.6103051613,4423780.3743098509,4459.9547672765,0.0957294230,0.0899874818,0.0081262975,0.0086109875
26,1,27,24,257535331.9406181574,0.0000000000,1638.1953962320,155931631.1001004279,76.6103051613,4423780.3743098509,4459.9547672765,0.0957294230,0.0899874818,0.0081262975,0.0086109875
27,1,28,25,257535331.9406181574,0.0000000000,1638.1953962320,155931631.1001004279,76.6103051613,4423780.3743098509,4459.9547672765,0.0957294230,0.0899874818,0.0081262975,0.0086109875
28,1,29,26,257535331.9406181574,0.0000000000,1638.1953962320,155931631.1001004279,76.6103051613,4423780.3743098509,4459.9547672765,0.0957294230,0.0899874818,0.0081262975,0.0086109875
29,1,30,27,257535331.9406181574,0.0000000000,1638.1953962320,155931631.1001004279,76.6103051613,4423780.3743098509,4459.9547672765,0.0957294230,0.0899874818,0.0081262975,0.0086109875
30,1,31,28,257535331.9406181574,0.0000000000,1638.1953962320,155931631.1001004279,76.6103051613,4423780.3743098509,4459.9547672765,0.0957294230,0.0899874818,0.0081262975,0.0086109875
31,1,32,29,257535331.9406181574,0.0000000000,1638.1953962320,155931631.1001004279,76.6103051613,4423780.3743098509,4459.9547672765,0.0957294230,0.0899874818,0.0081262975,0.0086109875
32,1,33,30,257535331.9406181574,0.0000000000,1638.1953962320,155931631.1001004279,76.6103051613,4423780.3743098509,4459.9547672765,0.0957294230,0.0899874818,0.0081262975,0.0086109875
33,1,34,31,257535331.9406181574,0.0000000000,1638.1953962320,155931631.1001004279,76.6103051613,4423780.3743098509,4459.9547672765,0.0957294230,0.0899874818,0.0081262975,0.0086109875
34,1,35,32,257535331.9406181574,0.0000000000,1638.1953962320,155931631.1001004279,76.6103051613,4423780.3743098509,4459.9547672765,0.0957294230,0.0899874818,0.0081262975,0.0086109875
35,1,36,33,257535331.9406181574,0.0000000000,1638.1953962320,155931631.1001004279,76.6103051613,4423780.3743098509,4459.9547672765,0.0957294230,0.0899874818,0.0081262975,0.0086109875
36,1,37,34,257535331.9406181574,0.0000000000,1638.1953962320,155931631.1001004279,76.6103051613,4423780.3743098509,4459.9547672765,0.0957294230,0.0899874818,0.0081262975,0.0086109875
37,1,38,35,257535331.9406181574,0.0000000000,1638.1953962320,155931631.1001004279,76.6103051613,4423780.3743098509,4459.9547672765,0.0957294230,0.0899874818,0.0081262975,0.0086109875
38,1,39,36,257535331.9406181574,0.0000000000,1638.1953962320,155931631.1001004279,76.6103051613,4423780.3743098509,4459.9547672765,0.0957294230,0.0899874818,0.0081262975,0.0086109875
39,1,40,37,257535331.9406181574,0.0000000000,1638.1953962320,155931631.1001004279,76.6103051613,4423780.3743098509,4459.9547672765,0.0957294230,0.0899874818,0.0081262975,0.0086109875
40,1,41,38,257535331.9406181574,0.0000000000,1638.1953962320,155931631.1001004279,76.6103051613,4423780.3743098509,4459.9547672765,0.0957294230,0.0899874818,0.0081262975,0.0086109875
41,1,42,39,257535331.9406181574,0.0000000000,1638.1953962320,155931631.1001004279,76.6103051613,4423780.3743098509,4459.9547672765,0.0957294230,0.0899874818,0.0081262975,0.0086109875
42,1,43,40,257535331.9406181574,0.0000000000,1638.1953962320,155931631.1001004279,76.6103051613,4423780.3743098509,4459.9547672765,0.0957294230,0.0899874818,0.0081262975,0.0086109875
43,1,44,41,257535331.9406181574,0.0000000000,1638.1953962320,155931631.1001004279,76.6103051613,4423780.3743098509,4459.9547672765,0.0957294230,0.0899874818,0.0081262975,0.0086109875
44,1,45,42,257535331.9406181574,0.0000000000,1638.1953962320,155931631.1001004279,76.6103051613,4423780.3743098509,4459.9547672765,0.0957294230,0.0899874818,0.0081262975,0.0086109875
45,1,46,43,257535331.9406181574,0.0000000000,1638.1953962320,155931631.1001004279,76.6103051613,4423780.3743098509,4459.9547672765,0.0957294230,0.0899874818,0.0081262975,0.0086109875
46,1,47,44,257535331.9406181574,0.0000000000,1638.1953962320,155931631.1001004279,76.6103051613,4423780.3743098509,4459.9547672765,0.0957294230,0.0899874818,0.0081262975,0.0086109875
47,1,48,45,257535331.9406181574,0.0000000000,1638.1953962320,155931631.1001004279,76.6103051613,4423780.3743098509,4459.9547672765,0.0957294230,0.0899874818,0.0081262975,0.0086109875
48,1,49,46,257535331.9406181574,0.0000000000,1638.1953962320,155931631.1001004279,76.6103051613,4423780.3743098509,4459.9547672765,0.0957294230,0.0899874818,0.0081262975,0.0086109875
49,1,50,47,257535331.9406181574,0.0000000000,1638.1953962320,155931631.1001004279,76.6103051613,4423780.3743098509,4459.9547672765,0.0957294230,0.0899874818,0.0081262975,0.0086109875


==> pgfplots/pareto_hv_aes_256_agent.csv <==
iteration_index,iteration,new_points,seen_points,pareto_points,hypervolume,hv0_2,hv0_3,hv2_3,hv0_2_3,hv1_2_3,MPI,MAI,MPPI,MPAI
0,9,1,1,1,258546037.9221316576,1643.9697895920,156046327.8754101396,76.9368949713,4442638.9546129350,4477.4580081973,0.0956909486,0.0000000000,0.0027243213,258.5937639476
1,9,1,2,1,354061617.8134363890,1932.6894575920,181771700.6968922019,105.3599649873,6083898.8223249912,6131.5812023834,0.0956909486,0.0153896438,0.0032026715,301.2149939374
2,9,1,3,1,354061617.8134363890,1932.6894575920,181771700.6968922019,105.3599649873,6083898.8223249912,6131.5812023834,0.0956909486,0.0153896438,0.0032026715,301.2149939374
3,9,1,4,2,355149141.1258817315,1987.4920366920,183461910.8809784949,109.5709744233,6314673.0000322247,6151.4255843506,0.0956909486,0.0165201857,0.0032026715,301.2149939374
4,9,1,5,2,355149141.1258817315,1987.4920366920,183461910.8809784949,109.5709744233,6314673.0000322247,6151.4255843506,0.0956909486,0.0165201857,0.0032026715,301.2149939374
5,9,1,6,2,355149141.1258817315,1987.4920366920,183461910.8809784949,109.5709744233,6314673.0000322247,6151.4255843506,0.0956909486,0.0165201857,0.0032026715,301.2149939374
6,9,1,7,2,355149141.1258817315,1987.4920366920,183461910.8809784949,109.5709744233,6314673.0000322247,6151.4255843506,0.0956909486,0.0165201857,0.0032026715,301.2149939374
7,9,1,8,2,355149141.1258817315,1987.4920366920,183461910.8809784949,109.5709744233,6314673.0000322247,6151.4255843506,0.0956909486,0.0165201857,0.0032026715,301.2149939374
8,9,1,9,2,355149141.1258817315,1987.4920366920,183461910.8809784949,109.5709744233,6314673.0000322247,6151.4255843506,0.0956909486,0.0165201857,0.0032026715,301.2149939374
9,9,1,10,2,355149141.1258817315,1987.4920366920,183461910.8809784949,109.5709744233,6314673.0000322247,6151.4255843506,0.0956909486,0.0165201857,0.0032026715,301.2149939374


==> pgfplots/pareto_hv_aes_256_ppo.csv <==
episode,new_points,seen_points,pareto_points,hypervolume,hypervolume_delta,hv0_2,hv0_3,hv2_3,hv0_2_3,hv1_2_3,MPI,MAI,MPPI,MPAI
0,1,1,1,258464764.0020605326,258464764.0020605326,1643.9697895920,155990841.7296138108,76.9095381483,4441059.2640421130,4476.0505197391,0.0956909486,0.0900216520,0.0081549415,0.0086142573
1,1,2,1,258464764.0020605326,0.0000000000,1643.9697895920,155990841.7296138108,76.9095381483,4441059.2640421130,4476.0505197391,0.0956909486,0.0900216520,0.0081549415,0.0086142573
2,1,3,1,258464764.0020605326,0.0000000000,1643.9697895920,155990841.7296138108,76.9095381483,4441059.2640421130,4476.0505197391,0.0956909486,0.0900216520,0.0081549415,0.0086142573
3,1,4,2,258464764.0020605326,0.0000000000,1643.9697895920,155990841.7296138108,76.9095381483,4441059.2640421130,4476.0505197391,0.0956909486,0.0900216520,0.0081549415,0.0086142573
4,1,5,3,258464764.0020605326,0.0000000000,1643.9697895920,155990841.7296138108,76.9095381483,4441059.2640421130,4476.0505197391,0.0956909486,0.0900216520,0.0081549415,0.0086142573
5,1,6,4,258464764.0020605326,0.0000000000,1643.9697895920,155990841.7296138108,76.9095381483,4441059.2640421130,4476.0505197391,0.0956909486,0.0900216520,0.0081549415,0.0086142573
6,1,7,5,258464764.0020605326,0.0000000000,1643.9697895920,155990841.7296138108,76.9095381483,4441059.2640421130,4476.0505197391,0.0956909486,0.0900216520,0.0081549415,0.0086142573
7,1,8,6,258464764.0020605326,0.0000000000,1643.9697895920,155990841.7296138108,76.9095381483,4441059.2640421130,4476.0505197391,0.0956909486,0.0900216520,0.0081549415,0.0086142573
8,1,9,7,258464764.0020605326,0.0000000000,1643.9697895920,155990841.7296138108,76.9095381483,4441059.2640421130,4476.0505197391,0.0956909486,0.0900216520,0.0081549415,0.0086142573
9,1,10,8,258464764.0020605326,0.0000000000,1643.9697895920,155990841.7296138108,76.9095381483,4441059.2640421130,4476.0505197391,0.0956909486,0.0900216520,0.0081549415,0.0086142573
10,1,11,9,258464764.0020605326,0.0000000000,1643.9697895920,155990841.7296138108,76.9095381483,4441059.2640421130,4476.0505197391,0.0956909486,0.0900216520,0.0081549415,0.0086142573
11,1,12,10,258464764.0020605326,0.0000000000,1643.9697895920,155990841.7296138108,76.9095381483,4441059.2640421130,4476.0505197391,0.0956909486,0.0900216520,0.0081549415,0.0086142573
12,1,13,11,258464764.0020605326,0.0000000000,1643.9697895920,155990841.7296138108,76.9095381483,4441059.2640421130,4476.0505197391,0.0956909486,0.0900216520,0.0081549415,0.0086142573
13,1,14,12,258464764.0020605326,0.0000000000,1643.9697895920,155990841.7296138108,76.9095381483,4441059.2640421130,4476.0505197391,0.0956909486,0.0900216520,0.0081549415,0.0086142573
14,1,15,13,258464764.0020605326,0.0000000000,1643.9697895920,155990841.7296138108,76.9095381483,4441059.2640421130,4476.0505197391,0.0956909486,0.0900216520,0.0081549415,0.0086142573
15,1,16,14,258464764.0020605326,0.0000000000,1643.9697895920,155990841.7296138108,76.9095381483,4441059.2640421130,4476.0505197391,0.0956909486,0.0900216520,0.0081549415,0.0086142573
16,1,17,15,258464764.0020605326,0.0000000000,1643.9697895920,155990841.7296138108,76.9095381483,4441059.2640421130,4476.0505197391,0.0956909486,0.0900216520,0.0081549415,0.0086142573
17,1,18,16,258464764.0020605326,0.0000000000,1643.9697895920,155990841.7296138108,76.9095381483,4441059.2640421130,4476.0505197391,0.0956909486,0.0900216520,0.0081549415,0.0086142573
18,1,19,17,258464764.0020605326,0.0000000000,1643.9697895920,155990841.7296138108,76.9095381483,4441059.2640421130,4476.0505197391,0.0956909486,0.0900216520,0.0081549415,0.0086142573
19,1,20,18,258464764.0020605326,0.0000000000,1643.9697895920,155990841.7296138108,76.9095381483,4441059.2640421130,4476.0505197391,0.0956909486,0.0900216520,0.0081549415,0.0086142573
20,1,21,19,258464764.0020605326,0.0000000000,1643.9697895920,155990841.7296138108,76.9095381483,4441059.2640421130,4476.0505197391,0.0956909486,0.0900216520,0.0081549415,0.0086142573
21,1,22,20,258464764.0020605326,0.0000000000,1643.9697895920,155990841.7296138108,76.9095381483,4441059.2640421130,4476.0505197391,0.0956909486,0.0900216520,0.0081549415,0.0086142573
22,1,23,21,258464764.0020605326,0.0000000000,1643.9697895920,155990841.7296138108,76.9095381483,4441059.2640421130,4476.0505197391,0.0956909486,0.0900216520,0.0081549415,0.0086142573
23,1,24,22,258464764.0020605326,0.0000000000,1643.9697895920,155990841.7296138108,76.9095381483,4441059.2640421130,4476.0505197391,0.0956909486,0.0900216520,0.0081549415,0.0086142573
24,1,25,23,258464764.0020605326,0.0000000000,1643.9697895920,155990841.7296138108,76.9095381483,4441059.2640421130,4476.0505197391,0.0956909486,0.0900216520,0.0081549415,0.0086142573
25,1,26,24,258464764.0020605326,0.0000000000,1643.9697895920,155990841.7296138108,76.9095381483,4441059.2640421130,4476.0505197391,0.0956909486,0.0900216520,0.0081549415,0.0086142573
26,1,27,25,258464764.0020605326,0.0000000000,1643.9697895920,155990841.7296138108,76.9095381483,4441059.2640421130,4476.0505197391,0.0956909486,0.0900216520,0.0081549415,0.0086142573
27,1,28,26,258464764.0020605326,0.0000000000,1643.9697895920,155990841.7296138108,76.9095381483,4441059.2640421130,4476.0505197391,0.0956909486,0.0900216520,0.0081549415,0.0086142573
28,1,29,27,258464764.0020605326,0.0000000000,1643.9697895920,155990841.7296138108,76.9095381483,4441059.2640421130,4476.0505197391,0.0956909486,0.0900216520,0.0081549415,0.0086142573
29,1,30,28,258464764.0020605326,0.0000000000,1643.9697895920,155990841.7296138108,76.9095381483,4441059.2640421130,4476.0505197391,0.0956909486,0.0900216520,0.0081549415,0.0086142573
30,1,31,29,258464764.0020605326,0.0000000000,1643.9697895920,155990841.7296138108,76.9095381483,4441059.2640421130,4476.0505197391,0.0956909486,0.0900216520,0.0081549415,0.0086142573
31,1,32,30,258464764.0020605326,0.0000000000,1643.9697895920,155990841.7296138108,76.9095381483,4441059.2640421130,4476.0505197391,0.0956909486,0.0900216520,0.0081549415,0.0086142573
32,1,33,31,258464764.0020605326,0.0000000000,1643.9697895920,155990841.7296138108,76.9095381483,4441059.2640421130,4476.0505197391,0.0956909486,0.0900216520,0.0081549415,0.0086142573
33,1,34,32,258464764.0020605326,0.0000000000,1643.9697895920,155990841.7296138108,76.9095381483,4441059.2640421130,4476.0505197391,0.0956909486,0.0900216520,0.0081549415,0.0086142573
34,1,35,33,258464764.0020605326,0.0000000000,1643.9697895920,155990841.7296138108,76.9095381483,4441059.2640421130,4476.0505197391,0.0956909486,0.0900216520,0.0081549415,0.0086142573
35,1,36,34,258464764.0020605326,0.0000000000,1643.9697895920,155990841.7296138108,76.9095381483,4441059.2640421130,4476.0505197391,0.0956909486,0.0900216520,0.0081549415,0.0086142573
36,1,37,35,258464764.0020605326,0.0000000000,1643.9697895920,155990841.7296138108,76.9095381483,4441059.2640421130,4476.0505197391,0.0956909486,0.0900216520,0.0081549415,0.0086142573
37,1,38,36,258464764.0020605326,0.0000000000,1643.9697895920,155990841.7296138108,76.9095381483,4441059.2640421130,4476.0505197391,0.0956909486,0.0900216520,0.0081549415,0.0086142573
38,1,39,37,258464764.0020605326,0.0000000000,1643.9697895920,155990841.7296138108,76.9095381483,4441059.2640421130,4476.0505197391,0.0956909486,0.0900216520,0.0081549415,0.0086142573
39,1,40,38,258464764.0020605326,0.0000000000,1643.9697895920,155990841.7296138108,76.9095381483,4441059.2640421130,4476.0505197391,0.0956909486,0.0900216520,0.0081549415,0.0086142573
40,1,41,39,258464764.0020605326,0.0000000000,1643.9697895920,155990841.7296138108,76.9095381483,4441059.2640421130,4476.0505197391,0.0956909486,0.0900216520,0.0081549415,0.0086142573
41,1,42,40,258464764.0020605326,0.0000000000,1643.9697895920,155990841.7296138108,76.9095381483,4441059.2640421130,4476.0505197391,0.0956909486,0.0900216520,0.0081549415,0.0086142573
42,1,43,41,258464764.0020605326,0.0000000000,1643.9697895920,155990841.7296138108,76.9095381483,4441059.2640421130,4476.0505197391,0.0956909486,0.0900216520,0.0081549415,0.0086142573
43,1,44,42,258464764.0020605326,0.0000000000,1643.9697895920,155990841.7296138108,76.9095381483,4441059.2640421130,4476.0505197391,0.0956909486,0.0900216520,0.0081549415,0.0086142573
44,1,45,43,258464764.0020605326,0.0000000000,1643.9697895920,155990841.7296138108,76.9095381483,4441059.2640421130,4476.0505197391,0.0956909486,0.0900216520,0.0081549415,0.0086142573
45,1,46,44,258464764.0020605326,0.0000000000,1643.9697895920,155990841.7296138108,76.9095381483,4441059.2640421130,4476.0505197391,0.0956909486,0.0900216520,0.0081549415,0.0086142573
46,1,47,45,258464764.0020605326,0.0000000000,1643.9697895920,155990841.7296138108,76.9095381483,4441059.2640421130,4476.0505197391,0.0956909486,0.0900216520,0.0081549415,0.0086142573
47,1,48,46,258464764.0020605326,0.0000000000,1643.9697895920,155990841.7296138108,76.9095381483,4441059.2640421130,4476.0505197391,0.0956909486,0.0900216520,0.0081549415,0.0086142573
48,1,49,47,258464764.0020605326,0.0000000000,1643.9697895920,155990841.7296138108,76.9095381483,4441059.2640421130,4476.0505197391,0.0956909486,0.0900216520,0.0081549415,0.0086142573
49,1,50,48,258464764.0020605326,0.0000000000,1643.9697895920,155990841.7296138108,76.9095381483,4441059.2640421130,4476.0505197391,0.0956909486,0.0900216520,0.0081549415,0.0086142573


==> pgfplots/pareto_hv_hidden1_a3c.csv <==
episode,new_points,seen_points,pareto_points,hypervolume,hypervolume_delta,hv0_2,hv0_3,hv2_3,hv0_2_3,hv1_2_3,MPI,MAI,MPPI,MPAI
0,1,1,1,390144.0633258249,390144.0633258249,81.0185213200,19779186.7634758130,1.1815972740,43514.2108796468,10.5940829990,0.0107834804,0.0911780637,0.0009803164,0.0009832169
1,1,2,2,390144.0633258249,0.0000000000,81.0185213200,19779186.7634758130,1.1815972740,43514.2108796468,10.5940829990,0.0107834804,0.0911780637,0.0009803164,0.0009832169
2,1,3,3,390144.0633258249,0.0000000000,81.0185213200,19779186.7634758130,1.1815972740,43514.2108796468,10.5940829990,0.0107834804,0.0911780637,0.0009803164,0.0009832169
3,1,4,4,390144.0633258249,0.0000000000,81.0185213200,19779186.7634758130,1.1815972740,43514.2108796468,10.5940829990,0.0107834804,0.0911780637,0.0009803164,0.0009832169
4,1,5,5,390144.0633258249,0.0000000000,81.0185213200,19779186.7634758130,1.1815972740,43514.2108796468,10.5940829990,0.0107834804,0.0911780637,0.0009803164,0.0009832169
5,1,6,6,390144.0633258249,0.0000000000,81.0185213200,19779186.7634758130,1.1815972740,43514.2108796468,10.5940829990,0.0107834804,0.0911780637,0.0009803164,0.0009832169
6,1,7,7,390144.0633258249,0.0000000000,81.0185213200,19779186.7634758130,1.1815972740,43514.2108796468,10.5940829990,0.0107834804,0.0911780637,0.0009803164,0.0009832169
7,1,8,8,390144.0633258249,0.0000000000,81.0185213200,19779186.7634758130,1.1815972740,43514.2108796468,10.5940829990,0.0107834804,0.0911780637,0.0009803164,0.0009832169
8,1,9,9,390144.0633258249,0.0000000000,81.0185213200,19779186.7634758130,1.1815972740,43514.2108796468,10.5940829990,0.0107834804,0.0911780637,0.0009803164,0.0009832169
9,1,10,10,390144.0633258249,0.0000000000,81.0185213200,19779186.7634758130,1.1815972740,43514.2108796468,10.5940829990,0.0107834804,0.0911780637,0.0009803164,0.0009832169
10,1,11,11,390144.0633258249,0.0000000000,81.0185213200,19779186.7634758130,1.1815972740,43514.2108796468,10.5940829990,0.0107834804,0.0911780637,0.0009803164,0.0009832169
11,1,12,12,390144.0633258249,0.0000000000,81.0185213200,19779186.7634758130,1.1815972740,43514.2108796468,10.5940829990,0.0107834804,0.0911780637,0.0009803164,0.0009832169
12,1,13,13,390144.0633258249,0.0000000000,81.0185213200,19779186.7634758130,1.1815972740,43514.2108796468,10.5940829990,0.0107834804,0.0911780637,0.0009803164,0.0009832169
13,1,14,14,390144.0633258249,0.0000000000,81.0185213200,19779186.7634758130,1.1815972740,43514.2108796468,10.5940829990,0.0107834804,0.0911780637,0.0009803164,0.0009832169
14,1,15,15,390144.0633258249,0.0000000000,81.0185213200,19779186.7634758130,1.1815972740,43514.2108796468,10.5940829990,0.0107834804,0.0911780637,0.0009803164,0.0009832169
15,1,16,16,4107602.0169227547,3717457.9535969300,87.2822795200,21398002.1462652087,1.1824843140,46913.7231835045,103.2179404547,0.1094666568,0.0912497717,0.0094991727,0.0099888074
16,1,17,17,4107602.0169227547,0.0000000000,87.2822795200,21398002.1462652087,1.1824843140,46913.7231835045,103.2179404547,0.1094666568,0.0912497717,0.0094991727,0.0099888074
17,1,18,18,4107602.0169227547,0.0000000000,87.2822795200,21398002.1462652087,1.1824843140,46913.7231835045,103.2179404547,0.1094666568,0.0912497717,0.0094991727,0.0099888074
18,1,19,19,4107602.0169227547,0.0000000000,87.2822795200,21398002.1462652087,1.1824843140,46913.7231835045,103.2179404547,0.1094666568,0.0912497717,0.0094991727,0.0099888074
19,1,20,20,4107602.0169227547,0.0000000000,87.2822795200,21398002.1462652087,1.1824843140,46913.7231835045,103.2179404547,0.1094666568,0.0912497717,0.0094991727,0.0099888074
20,1,21,21,4107602.0169227547,0.0000000000,87.2822795200,21398002.1462652087,1.1824843140,46913.7231835045,103.2179404547,0.1094666568,0.0912497717,0.0094991727,0.0099888074
21,1,22,22,4107602.0169227547,0.0000000000,87.2822795200,21398002.1462652087,1.1824843140,46913.7231835045,103.2179404547,0.1094666568,0.0912497717,0.0094991727,0.0099888074
22,1,23,23,4107602.0169227547,0.0000000000,87.2822795200,21398002.1462652087,1.1824843140,46913.7231835045,103.2179404547,0.1094666568,0.0912497717,0.0094991727,0.0099888074
23,1,24,24,4107602.0169227547,0.0000000000,87.2822795200,21398002.1462652087,1.1824843140,46913.7231835045,103.2179404547,0.1094666568,0.0912497717,0.0094991727,0.0099888074
24,1,25,25,4107602.0169227547,0.0000000000,87.2822795200,21398002.1462652087,1.1824843140,46913.7231835045,103.2179404547,0.1094666568,0.0912497717,0.0094991727,0.0099888074
25,1,26,26,4107602.0169227547,0.0000000000,87.2822795200,21398002.1462652087,1.1824843140,46913.7231835045,103.2179404547,0.1094666568,0.0912497717,0.0094991727,0.0099888074
26,1,27,27,4107602.0169227547,0.0000000000,87.2822795200,21398002.1462652087,1.1824843140,46913.7231835045,103.2179404547,0.1094666568,0.0912497717,0.0094991727,0.0099888074
27,1,28,28,4107602.0169227547,0.0000000000,87.2822795200,21398002.1462652087,1.1824843140,46913.7231835045,103.2179404547,0.1094666568,0.0912497717,0.0094991727,0.0099888074
28,1,29,29,4107602.0169227547,0.0000000000,87.2822795200,21398002.1462652087,1.1824843140,46913.7231835045,103.2179404547,0.1094666568,0.0912497717,0.0094991727,0.0099888074
29,1,30,30,4107602.0169227547,0.0000000000,87.2822795200,21398002.1462652087,1.1824843140,46913.7231835045,103.2179404547,0.1094666568,0.0912497717,0.0094991727,0.0099888074
30,1,31,30,4107602.0169227547,0.0000000000,87.2822795200,21398002.1462652087,1.1824843140,46913.7231835045,103.2179404547,0.1094666568,0.0912497717,0.0094991727,0.0099888074
31,1,32,30,4107602.0169227547,0.0000000000,87.2822795200,21398002.1462652087,1.1824843140,46913.7231835045,103.2179404547,0.1094666568,0.0912497717,0.0094991727,0.0099888074
32,1,33,30,4591126.0959296972,483524.0790069425,89.3690150800,21946343.0099595897,1.1832163740,48065.2389972627,112.5661836475,0.1193499002,0.0913089512,0.0103568095,0.0108977142
33,1,34,30,4591126.0959296972,0.0000000000,89.3690150800,21946343.0099595897,1.1832163740,48065.2389972627,112.5661836475,0.1193499002,0.0913089512,0.0103568095,0.0108977142
34,1,35,30,4591126.0959296972,0.0000000000,89.3690150800,21946343.0099595897,1.1832163740,48065.2389972627,112.5661836475,0.1193499002,0.0913089512,0.0103568095,0.0108977142
35,1,36,30,4591126.0959296972,0.0000000000,89.3690150800,21946343.0099595897,1.1832163740,48065.2389972627,112.5661836475,0.1193499002,0.0913089512,0.0103568095,0.0108977142
36,1,37,30,4591126.0959296972,0.0000000000,89.3690150800,21946343.0099595897,1.1832163740,48065.2389972627,112.5661836475,0.1193499002,0.0913089512,0.0103568095,0.0108977142
37,1,38,30,4591126.0959296972,0.0000000000,89.3690150800,21946343.0099595897,1.1832163740,48065.2389972627,112.5661836475,0.1193499002,0.0913089512,0.0103568095,0.0108977142
38,1,39,30,4591126.0959296972,0.0000000000,89.3690150800,21946343.0099595897,1.1832163740,48065.2389972627,112.5661836475,0.1193499002,0.0913089512,0.0103568095,0.0108977142
39,1,40,30,4591126.0959296972,0.0000000000,89.3690150800,21946343.0099595897,1.1832163740,48065.2389972627,112.5661836475,0.1193499002,0.0913089512,0.0103568095,0.0108977142
40,1,41,30,4591126.0959296972,0.0000000000,89.3690150800,21946343.0099595897,1.1832163740,48065.2389972627,112.5661836475,0.1193499002,0.0913089512,0.0103568095,0.0108977142
41,1,42,30,4591126.0959296972,0.0000000000,89.3690150800,21946343.0099595897,1.1832163740,48065.2389972627,112.5661836475,0.1193499002,0.0913089512,0.0103568095,0.0108977142
42,1,43,30,4591126.0959296972,0.0000000000,89.3690150800,21946343.0099595897,1.1832163740,48065.2389972627,112.5661836475,0.1193499002,0.0913089512,0.0103568095,0.0108977142
43,1,44,30,4591126.0959296972,0.0000000000,89.3690150800,21946343.0099595897,1.1832163740,48065.2389972627,112.5661836475,0.1193499002,0.0913089512,0.0103568095,0.0108977142
44,1,45,30,4591126.0959296972,0.0000000000,89.3690150800,21946343.0099595897,1.1832163740,48065.2389972627,112.5661836475,0.1193499002,0.0913089512,0.0103568095,0.0108977142
45,1,46,30,4591126.0959296972,0.0000000000,89.3690150800,21946343.0099595897,1.1832163740,48065.2389972627,112.5661836475,0.1193499002,0.0913089512,0.0103568095,0.0108977142
46,1,47,30,4591126.0959296972,0.0000000000,89.3690150800,21946343.0099595897,1.1832163740,48065.2389972627,112.5661836475,0.1193499002,0.0913089512,0.0103568095,0.0108977142
47,1,48,30,4591126.0959296972,0.0000000000,89.3690150800,21946343.0099595897,1.1832163740,48065.2389972627,112.5661836475,0.1193499002,0.0913089512,0.0103568095,0.0108977142
48,1,49,30,4591126.0959296972,0.0000000000,89.3690150800,21946343.0099595897,1.1832163740,48065.2389972627,112.5661836475,0.1193499002,0.0913089512,0.0103568095,0.0108977142
49,1,50,30,4591126.0959296972,0.0000000000,89.3690150800,21946343.0099595897,1.1832163740,48065.2389972627,112.5661836475,0.1193499002,0.0913089512,0.0103568095,0.0108977142


==> pgfplots/pareto_hv_hidden1_agent.csv <==
iteration_index,iteration,new_points,seen_points,pareto_points,hypervolume,hv0_2,hv0_3,hv2_3,hv0_2_3,hv1_2_3,MPI,MAI,MPPI,MPAI
0,9,1,1,1,6228498.9134041080,88.6202215500,22563741.0432116278,1.1228373870,47383.8561907444,147.5943919952,0.1581949171,0.0000000000,0.0003322093,84.5843654227
1,9,1,2,1,6681041.9104009243,92.8402321000,23103007.7513750307,1.2044191940,50826.6170530251,158.3181328872,0.1581949171,0.0022330312,0.0003478804,86.5689678187
2,9,1,3,2,6740458.5393046150,92.8402321000,23308470.1413033940,1.2151312140,51278.6343108675,159.7262032785,0.1590603955,0.0031422847,0.0003499329,87.8542052199
3,9,1,4,2,6740458.5393046150,92.8402321000,23308470.1413033940,1.2151312140,51278.6343108675,159.7262032785,0.1590603955,0.0031422847,0.0003499329,87.8542052199
4,9,1,5,2,6740458.5393046150,92.8402321000,23308470.1413033940,1.2151312140,51278.6343108675,159.7262032785,0.1590603955,0.0031422847,0.0003499329,87.8542052199
5,9,1,6,2,6740462.3238666067,92.8402321000,23308483.2282988392,1.2151312140,51278.6631022575,159.7262032785,0.1590603955,0.0031422847,0.0003499329,87.8542052199
6,9,1,7,2,6740462.3969487296,92.8402321000,23308483.4810164385,1.2151312140,51278.6636582362,159.7262032785,0.1590603955,0.0031422847,0.0003499329,87.8542052199
7,9,1,8,2,6740462.3969487296,92.8402321000,23308483.4810164385,1.2151312140,51278.6636582362,159.7262032785,0.1590603955,0.0031422847,0.0003499329,87.8542052199
8,9,1,9,2,6740462.3969487296,92.8402321000,23308483.4810164385,1.2151312140,51278.6636582362,159.7262032785,0.1590603955,0.0031422847,0.0003499329,87.8542052199
9,9,1,10,2,6740462.3969487296,92.8402321000,23308483.4810164385,1.2151312140,51278.6636582362,159.7262032785,0.1590603955,0.0031422847,0.0003499329,87.8542052199


==> pgfplots/pareto_hv_hidden1_ppo.csv <==
episode,new_points,seen_points,pareto_points,hypervolume,hypervolume_delta,hv0_2,hv0_3,hv2_3,hv0_2_3,hv1_2_3,MPI,MAI,MPPI,MPAI
0,1,1,1,556558.4704963909,556558.4704963909,81.3486403800,20537311.4519144185,1.1133504270,43128.3540490202,14.3674532553,0.0155207598,0.0900028270,0.0013468428,0.0013969123
1,1,2,2,556558.4704963909,0.0000000000,81.3486403800,20537311.4519144185,1.1133504270,43128.3540490202,14.3674532553,0.0155207598,0.0900028270,0.0013468428,0.0013969123
2,1,3,3,556558.4704963909,0.0000000000,81.3486403800,20537311.4519144185,1.1133504270,43128.3540490202,14.3674532553,0.0155207598,0.0900028270,0.0013468428,0.0013969123
3,1,4,1,557463.6956175098,905.2251211188,81.3486403800,20570714.7531523518,1.1151612570,43198.5009816199,14.3908214732,0.0155207598,0.0901492138,0.0013468428,0.0013991843
4,1,5,2,557463.6956175098,0.0000000000,81.3486403800,20570714.7531523518,1.1151612570,43198.5009816199,14.3908214732,0.0155207598,0.0901492138,0.0013468428,0.0013991843
5,1,6,3,557463.6956175098,0.0000000000,81.3486403800,20570714.7531523518,1.1151612570,43198.5009816199,14.3908214732,0.0155207598,0.0901492138,0.0013468428,0.0013991843
6,1,7,4,557463.6956175098,0.0000000000,81.3486403800,20570714.7531523518,1.1151612570,43198.5009816199,14.3908214732,0.0155207598,0.0901492138,0.0013468428,0.0013991843
7,1,8,5,557463.6956175098,0.0000000000,81.3486403800,20570714.7531523518,1.1151612570,43198.5009816199,14.3908214732,0.0155207598,0.0901492138,0.0013468428,0.0013991843
8,1,9,6,557463.6956175098,0.0000000000,81.3486403800,20570714.7531523518,1.1151612570,43198.5009816199,14.3908214732,0.0155207598,0.0901492138,0.0013468428,0.0013991843
9,1,10,7,557463.6956175098,0.0000000000,81.3486403800,20570714.7531523518,1.1151612570,43198.5009816199,14.3908214732,0.0155207598,0.0901492138,0.0013468428,0.0013991843
10,1,11,8,557463.6956175098,0.0000000000,81.3486403800,20570714.7531523518,1.1151612570,43198.5009816199,14.3908214732,0.0155207598,0.0901492138,0.0013468428,0.0013991843
11,1,12,8,557463.6956175098,0.0000000000,81.3486403800,20570714.7531523518,1.1151612570,43198.5009816199,14.3908214732,0.0155207598,0.0901492138,0.0013468428,0.0013991843
12,1,13,8,557463.6956175098,0.0000000000,81.3486403800,20570714.7531523518,1.1151612570,43198.5009816199,14.3908214732,0.0155207598,0.0901492138,0.0013468428,0.0013991843
13,1,14,8,557463.6956175098,0.0000000000,81.3486403800,20570714.7531523518,1.1151612570,43198.5009816199,14.3908214732,0.0155207598,0.0901492138,0.0013468428,0.0013991843
14,1,15,8,557463.6956175098,0.0000000000,81.3486403800,20570714.7531523518,1.1151612570,43198.5009816199,14.3908214732,0.0155207598,0.0901492138,0.0013468428,0.0013991843
15,1,16,8,557463.6956175098,0.0000000000,81.3486403800,20570714.7531523518,1.1151612570,43198.5009816199,14.3908214732,0.0155207598,0.0901492138,0.0013468428,0.0013991843
16,1,17,8,557463.6956175098,0.0000000000,81.3486403800,20570714.7531523518,1.1151612570,43198.5009816199,14.3908214732,0.0155207598,0.0901492138,0.0013468428,0.0013991843
17,1,18,8,557463.6956175098,0.0000000000,81.3486403800,20570714.7531523518,1.1151612570,43198.5009816199,14.3908214732,0.0155207598,0.0901492138,0.0013468428,0.0013991843
18,1,19,8,557463.6956175098,0.0000000000,81.3486403800,20570714.7531523518,1.1151612570,43198.5009816199,14.3908214732,0.0155207598,0.0901492138,0.0013468428,0.0013991843
19,1,20,1,6602327.2815889698,6044863.5859714597,92.8402321000,22755249.3419811688,1.1862896540,50061.5485523586,156.4528619861,0.1586199589,0.0915401517,0.0144199963,0.0145200951
20,1,21,2,6625863.3713807436,23536.0897917738,92.8402321000,22836476.1050475612,1.1905242140,50240.2474311046,157.0105878380,0.1586199589,0.0918669119,0.0144199963,0.0145524684
21,1,22,3,6625863.3713807436,0.0000000000,92.8402321000,22836476.1050475612,1.1905242140,50240.2474311046,157.0105878380,0.1586199589,0.0918669119,0.0144199963,0.0145524684
22,1,23,4,6625863.3713807436,0.0000000000,92.8402321000,22836476.1050475612,1.1905242140,50240.2474311046,157.0105878380,0.1586199589,0.0918669119,0.0144199963,0.0145524684
23,1,24,5,6625863.3713807436,0.0000000000,92.8402321000,22836476.1050475612,1.1905242140,50240.2474311046,157.0105878380,0.1586199589,0.0918669119,0.0144199963,0.0145524684
24,1,25,6,6625863.3713807436,0.0000000000,92.8402321000,22836476.1050475612,1.1905242140,50240.2474311046,157.0105878380,0.1586199589,0.0918669119,0.0144199963,0.0145524684
25,1,26,7,6625863.3713807436,0.0000000000,92.8402321000,22836476.1050475612,1.1905242140,50240.2474311046,157.0105878380,0.1586199589,0.0918669119,0.0144199963,0.0145524684
26,1,27,7,6625863.3713807436,0.0000000000,92.8402321000,22836476.1050475612,1.1905242140,50240.2474311046,157.0105878380,0.1586199589,0.0918669119,0.0144199963,0.0145524684
27,1,28,7,6625863.3713807436,0.0000000000,92.8402321000,22836476.1050475612,1.1905242140,50240.2474311046,157.0105878380,0.1586199589,0.0918669119,0.0144199963,0.0145524684
28,1,29,7,6625863.3713807436,0.0000000000,92.8402321000,22836476.1050475612,1.1905242140,50240.2474311046,157.0105878380,0.1586199589,0.0918669119,0.0144199963,0.0145524684
29,1,30,7,6625863.3713807436,0.0000000000,92.8402321000,22836476.1050475612,1.1905242140,50240.2474311046,157.0105878380,0.1586199589,0.0918669119,0.0144199963,0.0145524684
30,1,31,7,6625863.3713807436,0.0000000000,92.8402321000,22836476.1050475612,1.1905242140,50240.2474311046,157.0105878380,0.1586199589,0.0918669119,0.0144199963,0.0145524684
31,1,32,7,6625863.3713807436,0.0000000000,92.8402321000,22836476.1050475612,1.1905242140,50240.2474311046,157.0105878380,0.1586199589,0.0918669119,0.0144199963,0.0145524684
32,1,33,7,6625863.3713807436,0.0000000000,92.8402321000,22836476.1050475612,1.1905242140,50240.2474311046,157.0105878380,0.1586199589,0.0918669119,0.0144199963,0.0145524684
33,1,34,7,6625863.3713807436,0.0000000000,92.8402321000,22836476.1050475612,1.1905242140,50240.2474311046,157.0105878380,0.1586199589,0.0918669119,0.0144199963,0.0145524684
34,1,35,7,6625863.3713807436,0.0000000000,92.8402321000,22836476.1050475612,1.1905242140,50240.2474311046,157.0105878380,0.1586199589,0.0918669119,0.0144199963,0.0145524684
35,1,36,7,6625863.3713807436,0.0000000000,92.8402321000,22836476.1050475612,1.1905242140,50240.2474311046,157.0105878380,0.1586199589,0.0918669119,0.0144199963,0.0145524684
36,1,37,7,6625863.3713807436,0.0000000000,92.8402321000,22836476.1050475612,1.1905242140,50240.2474311046,157.0105878380,0.1586199589,0.0918669119,0.0144199963,0.0145524684
37,1,38,7,6625863.3713807436,0.0000000000,92.8402321000,22836476.1050475612,1.1905242140,50240.2474311046,157.0105878380,0.1586199589,0.0918669119,0.0144199963,0.0145524684
38,1,39,7,6625863.3713807436,0.0000000000,92.8402321000,22836476.1050475612,1.1905242140,50240.2474311046,157.0105878380,0.1586199589,0.0918669119,0.0144199963,0.0145524684
39,1,40,7,6625863.3713807436,0.0000000000,92.8402321000,22836476.1050475612,1.1905242140,50240.2474311046,157.0105878380,0.1586199589,0.0918669119,0.0144199963,0.0145524684
40,1,41,7,6625863.3713807436,0.0000000000,92.8402321000,22836476.1050475612,1.1905242140,50240.2474311046,157.0105878380,0.1586199589,0.0918669119,0.0144199963,0.0145524684
41,1,42,7,6625863.3713807436,0.0000000000,92.8402321000,22836476.1050475612,1.1905242140,50240.2474311046,157.0105878380,0.1586199589,0.0918669119,0.0144199963,0.0145524684
42,1,43,7,6625863.3713807436,0.0000000000,92.8402321000,22836476.1050475612,1.1905242140,50240.2474311046,157.0105878380,0.1586199589,0.0918669119,0.0144199963,0.0145524684
43,1,44,7,6625863.3713807436,0.0000000000,92.8402321000,22836476.1050475612,1.1905242140,50240.2474311046,157.0105878380,0.1586199589,0.0918669119,0.0144199963,0.0145524684
44,1,45,7,6625863.3713807436,0.0000000000,92.8402321000,22836476.1050475612,1.1905242140,50240.2474311046,157.0105878380,0.1586199589,0.0918669119,0.0144199963,0.0145524684
45,1,46,7,6625863.3713807436,0.0000000000,92.8402321000,22836476.1050475612,1.1905242140,50240.2474311046,157.0105878380,0.1586199589,0.0918669119,0.0144199963,0.0145524684
46,1,47,7,6625863.3713807436,0.0000000000,92.8402321000,22836476.1050475612,1.1905242140,50240.2474311046,157.0105878380,0.1586199589,0.0918669119,0.0144199963,0.0145524684
47,1,48,7,6625863.3713807436,0.0000000000,92.8402321000,22836476.1050475612,1.1905242140,50240.2474311046,157.0105878380,0.1586199589,0.0918669119,0.0144199963,0.0145524684
48,1,49,7,6625863.3713807436,0.0000000000,92.8402321000,22836476.1050475612,1.1905242140,50240.2474311046,157.0105878380,0.1586199589,0.0918669119,0.0144199963,0.0145524684
49,1,50,7,6625863.3713807436,0.0000000000,92.8402321000,22836476.1050475612,1.1905242140,50240.2474311046,157.0105878380,0.1586199589,0.0918669119,0.0144199963,0.0145524684


==> pgfplots/pareto_hv_mempool_tile_wrap_a3c.csv <==
episode,new_points,seen_points,pareto_points,hypervolume,hypervolume_delta,hv0_2,hv0_3,hv2_3,hv0_2_3,hv1_2_3,MPI,MAI,MPPI,MPAI
0,1,1,1,7099781952.8226661682,7099781952.8226661682,5630.6553600000,5628212530.0316028595,6.9665762760,14858481.0792834498,3328.8175455746,0.1552527096,0.0852616389,0.0080303126,0.0132371005
1,1,2,2,7099781952.8226661682,0.0000000000,5630.6553600000,5628212530.0316028595,6.9665762760,14858481.0792834498,3328.8175455746,0.1552527096,0.0852616389,0.0080303126,0.0132371005
2,1,3,3,7099781952.8226661682,0.0000000000,5630.6553600000,5628212530.0316028595,6.9665762760,14858481.0792834498,3328.8175455746,0.1552527096,0.0852616389,0.0080303126,0.0132371005
3,1,4,4,7099781952.8226661682,0.0000000000,5630.6553600000,5628212530.0316028595,6.9665762760,14858481.0792834498,3328.8175455746,0.1552527096,0.0852616389,0.0080303126,0.0132371005
4,1,5,5,7099781952.8226661682,0.0000000000,5630.6553600000,5628212530.0316028595,6.9665762760,14858481.0792834498,3328.8175455746,0.1552527096,0.0852616389,0.0080303126,0.0132371005
5,1,6,6,7099781952.8226661682,0.0000000000,5630.6553600000,5628212530.0316028595,6.9665762760,14858481.0792834498,3328.8175455746,0.1552527096,0.0852616389,0.0080303126,0.0132371005
6,1,7,7,7099781952.8226661682,0.0000000000,5630.6553600000,5628212530.0316028595,6.9665762760,14858481.0792834498,3328.8175455746,0.1552527096,0.0852616389,0.0080303126,0.0132371005
7,1,8,8,7099781952.8226661682,0.0000000000,5630.6553600000,5628212530.0316028595,6.9665762760,14858481.0792834498,3328.8175455746,0.1552527096,0.0852616389,0.0080303126,0.0132371005
8,1,9,9,7099781952.8226661682,0.0000000000,5630.6553600000,5628212530.0316028595,6.9665762760,14858481.0792834498,3328.8175455746,0.1552527096,0.0852616389,0.0080303126,0.0132371005
9,1,10,10,11328822865.8545360565,4229040913.0318698883,6483.7849600000,7799398355.6252059937,11.1167967920,23710171.0011006333,5311.6538757321,0.1552527096,0.1181528740,0.0092458577,0.0183412351
10,1,11,11,11328822865.8545360565,0.0000000000,6483.7849600000,7799398355.6252059937,11.1167967920,23710171.0011006333,5311.6538757321,0.1552527096,0.1181528740,0.0092458577,0.0183412351
11,1,12,12,11328822865.8545360565,0.0000000000,6483.7849600000,7799398355.6252059937,11.1167967920,23710171.0011006333,5311.6538757321,0.1552527096,0.1181528740,0.0092458577,0.0183412351
12,1,13,13,11328822865.8545360565,0.0000000000,6483.7849600000,7799398355.6252059937,11.1167967920,23710171.0011006333,5311.6538757321,0.1552527096,0.1181528740,0.0092458577,0.0183412351
13,1,14,14,11328822865.8545360565,0.0000000000,6483.7849600000,7799398355.6252059937,11.1167967920,23710171.0011006333,5311.6538757321,0.1552527096,0.1181528740,0.0092458577,0.0183412351
14,1,15,15,11328822865.8545360565,0.0000000000,6483.7849600000,7799398355.6252059937,11.1167967920,23710171.0011006333,5311.6538757321,0.1552527096,0.1181528740,0.0092458577,0.0183412351
15,1,16,16,11328822865.8545360565,0.0000000000,6483.7849600000,7799398355.6252059937,11.1167967920,23710171.0011006333,5311.6538757321,0.1552527096,0.1181528740,0.0092458577,0.0183412351
16,1,17,17,11328822865.8545360565,0.0000000000,6483.7849600000,7799398355.6252059937,11.1167967920,23710171.0011006333,5311.6538757321,0.1552527096,0.1181528740,0.0092458577,0.0183412351
17,1,18,18,11328822865.8545360565,0.0000000000,6483.7849600000,7799398355.6252059937,11.1167967920,23710171.0011006333,5311.6538757321,0.1552527096,0.1181528740,0.0092458577,0.0183412351
18,1,19,19,11328822865.8545360565,0.0000000000,6483.7849600000,7799398355.6252059937,11.1167967920,23710171.0011006333,5311.6538757321,0.1552527096,0.1181528740,0.0092458577,0.0183412351
19,1,20,20,11328822865.8545360565,0.0000000000,6483.7849600000,7799398355.6252059937,11.1167967920,23710171.0011006333,5311.6538757321,0.1552527096,0.1181528740,0.0092458577,0.0183412351
20,1,21,21,11328822865.8545360565,0.0000000000,6483.7849600000,7799398355.6252059937,11.1167967920,23710171.0011006333,5311.6538757321,0.1552527096,0.1181528740,0.0092458577,0.0183412351
21,1,22,22,11328822865.8545360565,0.0000000000,6483.7849600000,7799398355.6252059937,11.1167967920,23710171.0011006333,5311.6538757321,0.1552527096,0.1181528740,0.0092458577,0.0183412351
22,1,23,23,11328822865.8545360565,0.0000000000,6483.7849600000,7799398355.6252059937,11.1167967920,23710171.0011006333,5311.6538757321,0.1552527096,0.1181528740,0.0092458577,0.0183412351
23,1,24,24,11328822865.8545360565,0.0000000000,6483.7849600000,7799398355.6252059937,11.1167967920,23710171.0011006333,5311.6538757321,0.1552527096,0.1181528740,0.0092458577,0.0183412351
24,1,25,25,11328822865.8545360565,0.0000000000,6483.7849600000,7799398355.6252059937,11.1167967920,23710171.0011006333,5311.6538757321,0.1552527096,0.1181528740,0.0092458577,0.0183412351
25,1,26,26,11328822865.8545360565,0.0000000000,6483.7849600000,7799398355.6252059937,11.1167967920,23710171.0011006333,5311.6538757321,0.1552527096,0.1181528740,0.0092458577,0.0183412351
26,1,27,27,11328822865.8545360565,0.0000000000,6483.7849600000,7799398355.6252059937,11.1167967920,23710171.0011006333,5311.6538757321,0.1552527096,0.1181528740,0.0092458577,0.0183412351
27,1,28,28,11328822865.8545360565,0.0000000000,6483.7849600000,7799398355.6252059937,11.1167967920,23710171.0011006333,5311.6538757321,0.1552527096,0.1181528740,0.0092458577,0.0183412351
28,1,29,29,11328822865.8545360565,0.0000000000,6483.7849600000,7799398355.6252059937,11.1167967920,23710171.0011006333,5311.6538757321,0.1552527096,0.1181528740,0.0092458577,0.0183412351
29,1,30,30,11328822865.8545360565,0.0000000000,6483.7849600000,7799398355.6252059937,11.1167967920,23710171.0011006333,5311.6538757321,0.1552527096,0.1181528740,0.0092458577,0.0183412351
30,1,31,31,11328822865.8545360565,0.0000000000,6483.7849600000,7799398355.6252059937,11.1167967920,23710171.0011006333,5311.6538757321,0.1552527096,0.1181528740,0.0092458577,0.0183412351
31,1,32,31,11328822865.8545360565,0.0000000000,6483.7849600000,7799398355.6252059937,11.1167967920,23710171.0011006333,5311.6538757321,0.1552527096,0.1181528740,0.0092458577,0.0183412351
32,1,33,31,11328822865.8545360565,0.0000000000,6483.7849600000,7799398355.6252059937,11.1167967920,23710171.0011006333,5311.6538757321,0.1552527096,0.1181528740,0.0092458577,0.0183412351
33,1,34,31,11328822865.8545360565,0.0000000000,6483.7849600000,7799398355.6252059937,11.1167967920,23710171.0011006333,5311.6538757321,0.1552527096,0.1181528740,0.0092458577,0.0183412351
34,1,35,31,11328822865.8545360565,0.0000000000,6483.7849600000,7799398355.6252059937,11.1167967920,23710171.0011006333,5311.6538757321,0.1552527096,0.1181528740,0.0092458577,0.0183412351
35,1,36,31,11328822865.8545360565,0.0000000000,6483.7849600000,7799398355.6252059937,11.1167967920,23710171.0011006333,5311.6538757321,0.1552527096,0.1181528740,0.0092458577,0.0183412351
36,1,37,31,11328822865.8545360565,0.0000000000,6483.7849600000,7799398355.6252059937,11.1167967920,23710171.0011006333,5311.6538757321,0.1552527096,0.1181528740,0.0092458577,0.0183412351
37,1,38,31,11328822865.8545360565,0.0000000000,6483.7849600000,7799398355.6252059937,11.1167967920,23710171.0011006333,5311.6538757321,0.1552527096,0.1181528740,0.0092458577,0.0183412351
38,1,39,31,11328822865.8545360565,0.0000000000,6483.7849600000,7799398355.6252059937,11.1167967920,23710171.0011006333,5311.6538757321,0.1552527096,0.1181528740,0.0092458577,0.0183412351
39,1,40,31,11328822865.8545360565,0.0000000000,6483.7849600000,7799398355.6252059937,11.1167967920,23710171.0011006333,5311.6538757321,0.1552527096,0.1181528740,0.0092458577,0.0183412351
40,1,41,31,11328822865.8545360565,0.0000000000,6483.7849600000,7799398355.6252059937,11.1167967920,23710171.0011006333,5311.6538757321,0.1552527096,0.1181528740,0.0092458577,0.0183412351
41,1,42,31,11328822865.8545360565,0.0000000000,6483.7849600000,7799398355.6252059937,11.1167967920,23710171.0011006333,5311.6538757321,0.1552527096,0.1181528740,0.0092458577,0.0183412351
42,1,43,31,11328822865.8545360565,0.0000000000,6483.7849600000,7799398355.6252059937,11.1167967920,23710171.0011006333,5311.6538757321,0.1552527096,0.1181528740,0.0092458577,0.0183412351
43,1,44,31,11328822865.8545360565,0.0000000000,6483.7849600000,7799398355.6252059937,11.1167967920,23710171.0011006333,5311.6538757321,0.1552527096,0.1181528740,0.0092458577,0.0183412351
44,1,45,31,11328822865.8545360565,0.0000000000,6483.7849600000,7799398355.6252059937,11.1167967920,23710171.0011006333,5311.6538757321,0.1552527096,0.1181528740,0.0092458577,0.0183412351
45,1,46,31,11328822865.8545360565,0.0000000000,6483.7849600000,7799398355.6252059937,11.1167967920,23710171.0011006333,5311.6538757321,0.1552527096,0.1181528740,0.0092458577,0.0183412351
46,1,47,31,11328822865.8545360565,0.0000000000,6483.7849600000,7799398355.6252059937,11.1167967920,23710171.0011006333,5311.6538757321,0.1552527096,0.1181528740,0.0092458577,0.0183412351
47,1,48,31,11328822865.8545360565,0.0000000000,6483.7849600000,7799398355.6252059937,11.1167967920,23710171.0011006333,5311.6538757321,0.1552527096,0.1181528740,0.0092458577,0.0183412351
48,1,49,31,11328822865.8545360565,0.0000000000,6483.7849600000,7799398355.6252059937,11.1167967920,23710171.0011006333,5311.6538757321,0.1552527096,0.1181528740,0.0092458577,0.0183412351
49,1,50,31,11328822865.8545360565,0.0000000000,6483.7849600000,7799398355.6252059937,11.1167967920,23710171.0011006333,5311.6538757321,0.1552527096,0.1181528740,0.0092458577,0.0183412351


==> pgfplots/pareto_hv_mempool_tile_wrap_agent.csv <==
iteration_index,iteration,new_points,seen_points,pareto_points,hypervolume,hv0_2,hv0_3,hv2_3,hv0_2_3,hv1_2_3,MPI,MAI,MPPI,MPAI
0,9,1,1,1,12725083585.2293453217,7976.7617600000,7121980821.0180034637,12.4887043050,26636208.2706073336,5966.3073864648,0.1552861433,0.0186797636,0.0005807702,518.5354881938
1,9,1,2,1,12725083585.2293453217,7976.7617600000,7121980821.0180034637,12.4887043050,26636208.2706073336,5966.3073864648,0.1553848847,0.0186797636,0.0005807702,518.5354881938
2,9,1,3,1,12886580616.3150920868,7976.7617600000,7212367556.0316028595,12.6472013910,26974254.6595581956,6042.0271978912,0.1553848847,0.0201859564,0.0005807702,524.9051680093
3,9,1,4,1,13299995788.7252578735,8190.0441600000,7249900352.9364070892,13.0529370240,27839617.3552758247,6235.8618379788,0.1553848847,0.0208113980,0.0005963395,527.8850281266
4,9,1,5,1,13311878993.3864803314,8190.0441600000,7256377952.7068099976,13.0645994880,27864491.3383941725,6241.4334203790,0.1553848847,0.0209193399,0.0005963395,528.1762727425
5,9,1,6,2,14184541972.4768714905,8190.0441600000,7744790383.0588092804,13.9210520080,29691153.8279106468,6650.5918784095,0.1553848847,0.0290581812,0.0005963395,563.6811119038
6,9,1,7,2,14197989033.0962524414,8190.0441600000,7744790383.0588092804,13.9342492780,29719301.2821011245,6656.8966933494,0.1553848847,0.0290581812,0.0005963395,563.6811119038
7,9,1,8,2,14197989033.0962524414,8190.0441600000,7744790383.0588092804,13.9342492780,29719301.2821011245,6656.8966933494,0.1553848847,0.0290581812,0.0005963395,563.6811119038
8,9,1,9,1,15479580492.4639358521,8829.8913600000,7826554323.9228076935,15.1920340830,32401934.9010404609,7257.7861522863,0.1553848847,0.0304206849,0.0006426584,569.6333642325
9,9,1,10,1,15479580492.4639358521,8829.8913600000,7826554323.9228076935,15.1920340830,32401934.9010404609,7257.7861522863,0.1553848847,0.0304206849,0.0006426584,569.6333642325


==> pgfplots/pareto_hv_mempool_tile_wrap_ppo.csv <==
episode,new_points,seen_points,pareto_points,hypervolume,hypervolume_delta,hv0_2,hv0_3,hv2_3,hv0_2_3,hv1_2_3,MPI,MAI,MPPI,MPAI
0,1,1,1,7227824094.7689561844,7227824094.7689561844,5558.3119067280,7036694030.7351875305,10.9425972390,20687880.4503614865,3823.0677218562,0.1135168078,0.1202572562,0.0065387816,0.0136512198
2,1,2,2,7227824094.7689561844,0.0000000000,5558.3119067280,7036694030.7351875305,10.9425972390,20687880.4503614865,3823.0677218562,0.1135168078,0.1202572562,0.0065387816,0.0136512198
4,1,3,3,7227824094.7689561844,0.0000000000,5558.3119067280,7036694030.7351875305,10.9425972390,20687880.4503614865,3823.0677218562,0.1135168078,0.1202572562,0.0065387816,0.0136512198
6,1,4,4,7227824094.7689561844,0.0000000000,5558.3119067280,7036694030.7351875305,10.9425972390,20687880.4503614865,3823.0677218562,0.1135168078,0.1202572562,0.0065387816,0.0136512198
8,1,5,5,7227824094.7689561844,0.0000000000,5558.3119067280,7036694030.7351875305,10.9425972390,20687880.4503614865,3823.0677218562,0.1135168078,0.1202572562,0.0065387816,0.0136512198
10,1,6,6,7227824094.7689561844,0.0000000000,5558.3119067280,7036694030.7351875305,10.9425972390,20687880.4503614865,3823.0677218562,0.1135168078,0.1202572562,0.0065387816,0.0136512198
12,1,7,7,7227824094.7689561844,0.0000000000,5558.3119067280,7036694030.7351875305,10.9425972390,20687880.4503614865,3823.0677218562,0.1135168078,0.1202572562,0.0065387816,0.0136512198
14,1,8,8,7227824094.7689561844,0.0000000000,5558.3119067280,7036694030.7351875305,10.9425972390,20687880.4503614865,3823.0677218562,0.1135168078,0.1202572562,0.0065387816,0.0136512198
16,1,9,9,7227824094.7689561844,0.0000000000,5558.3119067280,7036694030.7351875305,10.9425972390,20687880.4503614865,3823.0677218562,0.1135168078,0.1202572562,0.0065387816,0.0136512198
18,1,10,10,7227824094.7689561844,0.0000000000,5558.3119067280,7036694030.7351875305,10.9425972390,20687880.4503614865,3823.0677218562,0.1135168078,0.1202572562,0.0065387816,0.0136512198
20,1,11,11,7227824094.7689561844,0.0000000000,5558.3119067280,7036694030.7351875305,10.9425972390,20687880.4503614865,3823.0677218562,0.1135168078,0.1202572562,0.0065387816,0.0136512198
22,1,12,12,7227824094.7689561844,0.0000000000,5558.3119067280,7036694030.7351875305,10.9425972390,20687880.4503614865,3823.0677218562,0.1135168078,0.1202572562,0.0065387816,0.0136512198
24,1,13,13,7227824094.7689561844,0.0000000000,5558.3119067280,7036694030.7351875305,10.9425972390,20687880.4503614865,3823.0677218562,0.1135168078,0.1202572562,0.0065387816,0.0136512198
26,1,14,14,7227824094.7689561844,0.0000000000,5558.3119067280,7036694030.7351875305,10.9425972390,20687880.4503614865,3823.0677218562,0.1135168078,0.1202572562,0.0065387816,0.0136512198
28,1,15,15,7227824094.7689561844,0.0000000000,5558.3119067280,7036694030.7351875305,10.9425972390,20687880.4503614865,3823.0677218562,0.1135168078,0.1202572562,0.0065387816,0.0136512198
30,1,16,16,7227824094.7689561844,0.0000000000,5558.3119067280,7036694030.7351875305,10.9425972390,20687880.4503614865,3823.0677218562,0.1135168078,0.1202572562,0.0065387816,0.0136512198
32,1,17,17,7227824094.7689561844,0.0000000000,5558.3119067280,7036694030.7351875305,10.9425972390,20687880.4503614865,3823.0677218562,0.1135168078,0.1202572562,0.0065387816,0.0136512198
34,1,18,18,8192757998.6471757889,964933903.8782196045,5881.6366354680,7554995763.9109592438,10.9472407350,21900706.5059927925,4091.4561026339,0.1234635014,0.1203213723,0.0065387816,0.0148552979
36,1,19,19,8222151459.8610324860,29393461.2138566971,5881.6366354680,7583321922.6593751907,10.9949027790,21986119.0946973860,4107.8582801458,0.1234635014,0.1208320851,0.0065387816,0.0148552979
38,1,20,20,8222151459.8610324860,0.0000000000,5881.6366354680,7583321922.6593751907,10.9949027790,21986119.0946973860,4107.8582801458,0.1234635014,0.1208320851,0.0065387816,0.0148552979
40,1,21,21,8222151459.8610324860,0.0000000000,5881.6366354680,7583321922.6593751907,10.9949027790,21986119.0946973860,4107.8582801458,0.1234635014,0.1208320851,0.0065387816,0.0148552979
42,1,22,22,8222151459.8610324860,0.0000000000,5881.6366354680,7583321922.6593751907,10.9949027790,21986119.0946973860,4107.8582801458,0.1234635014,0.1208320851,0.0065387816,0.0148552979
44,1,23,23,8222151459.8610324860,0.0000000000,5881.6366354680,7583321922.6593751907,10.9949027790,21986119.0946973860,4107.8582801458,0.1234635014,0.1208320851,0.0065387816,0.0148552979
46,1,24,24,8222151459.8610324860,0.0000000000,5881.6366354680,7583321922.6593751907,10.9949027790,21986119.0946973860,4107.8582801458,0.1234635014,0.1208320851,0.0065387816,0.0148552979
48,1,25,25,8222151459.8610324860,0.0000000000,5881.6366354680,7583321922.6593751907,10.9949027790,21986119.0946973860,4107.8582801458,0.1234635014,0.1208320851,0.0065387816,0.0148552979
50,1,26,26,8222151459.8610324860,0.0000000000,5881.6366354680,7583321922.6593751907,10.9949027790,21986119.0946973860,4107.8582801458,0.1234635014,0.1208320851,0.0065387816,0.0148552979
52,1,27,27,8222151459.8610324860,0.0000000000,5881.6366354680,7583321922.6593751907,10.9949027790,21986119.0946973860,4107.8582801458,0.1234635014,0.1208320851,0.0065387816,0.0148552979
54,1,28,28,8222151459.8610324860,0.0000000000,5881.6366354680,7583321922.6593751907,10.9949027790,21986119.0946973860,4107.8582801458,0.1234635014,0.1208320851,0.0065387816,0.0148552979
56,1,29,29,8222151459.8610324860,0.0000000000,5881.6366354680,7583321922.6593751907,10.9949027790,21986119.0946973860,4107.8582801458,0.1234635014,0.1208320851,0.0065387816,0.0148552979
58,1,30,30,8222151459.8610324860,0.0000000000,5881.6366354680,7583321922.6593751907,10.9949027790,21986119.0946973860,4107.8582801458,0.1234635014,0.1208320851,0.0065387816,0.0148552979
60,1,31,31,8222151459.8610324860,0.0000000000,5881.6366354680,7583321922.6593751907,10.9949027790,21986119.0946973860,4107.8582801458,0.1234635014,0.1208320851,0.0065387816,0.0148552979
62,1,32,32,10135041095.2444362640,1912889635.3834037781,6222.0542162400,7858345079.3271722794,10.9949027790,22885742.7630134337,4848.1361834372,0.1552286984,0.1208320851,0.0083332021,0.0148552979
64,1,33,33,10135041095.2444362640,0.0000000000,6222.0542162400,7858345079.3271722794,10.9949027790,22885742.7630134337,4848.1361834372,0.1552286984,0.1208320851,0.0083332021,0.0148552979
66,1,34,34,10135041095.2444362640,0.0000000000,6222.0542162400,7858345079.3271722794,10.9949027790,22885742.7630134337,4848.1361834372,0.1552286984,0.1208320851,0.0083332021,0.0148552979
68,1,35,35,10135041095.2444362640,0.0000000000,6222.0542162400,7858345079.3271722794,10.9949027790,22885742.7630134337,4848.1361834372,0.1552286984,0.1208320851,0.0083332021,0.0148552979
70,1,36,36,10135041095.2444362640,0.0000000000,6222.0542162400,7858345079.3271722794,10.9949027790,22885742.7630134337,4848.1361834372,0.1552286984,0.1208320851,0.0083332021,0.0148552979
72,1,37,37,10135041095.2444362640,0.0000000000,6222.0542162400,7858345079.3271722794,10.9949027790,22885742.7630134337,4848.1361834372,0.1552286984,0.1208320851,0.0083332021,0.0148552979
74,1,38,38,10135041095.2444362640,0.0000000000,6222.0542162400,45333585117.2396240234,10.9949027790,22885742.7630134337,4848.1361834372,0.1552286984,0.6881666797,0.0083332021,0.0963023095
76,1,39,39,10135041095.2444362640,0.0000000000,6222.0542162400,45333585117.2396240234,10.9949027790,22885742.7630134337,4848.1361834372,0.1552286984,0.6881666797,0.0083332021,0.0963023095
78,1,40,40,10135041095.2444362640,0.0000000000,6222.0542162400,45333585117.2396240234,10.9949027790,22885742.7630134337,4848.1361834372,0.1552286984,0.6881666797,0.0083332021,0.0963023095
80,1,41,41,10135041095.2444362640,0.0000000000,6222.0542162400,45333585117.2396240234,10.9949027790,22885742.7630134337,4848.1361834372,0.1552286984,0.6881666797,0.0083332021,0.0963023095
82,1,42,42,10135041095.2444362640,0.0000000000,6222.0542162400,45333585117.2396240234,10.9949027790,22885742.7630134337,4848.1361834372,0.1552286984,0.6881666797,0.0083332021,0.0963023095
85,1,43,43,10209319375.3471221924,74278280.1026859283,6336.9990662400,45333585117.2396240234,11.7660068830,23328914.9908567555,4977.3777807818,0.1552286984,0.6881666797,0.0083332021,0.0963023095
86,1,44,44,10209319375.3471221924,0.0000000000,6336.9990662400,45333585117.2396240234,11.7660068830,23328914.9908567555,4977.3777807818,0.1552286984,0.6881666797,0.0083332021,0.0963023095
88,1,45,45,10209319375.3471221924,0.0000000000,6336.9990662400,45333585117.2396240234,11.7660068830,23328914.9908567555,4977.3777807818,0.1552286984,0.6881666797,0.0083332021,0.0963023095
91,1,46,46,10209319375.3471221924,0.0000000000,6336.9990662400,45333585117.2396240234,11.7660068830,23328914.9908567555,4977.3777807818,0.1552286984,0.6881666797,0.0083332021,0.0963023095
92,1,47,47,10209319375.3471221924,0.0000000000,6336.9990662400,45333585117.2396240234,11.7660068830,23328914.9908567555,4977.3777807818,0.1552286984,0.6881666797,0.0083332021,0.0963023095
95,1,48,48,10209319375.3471221924,0.0000000000,6336.9990662400,45333585117.2396240234,11.7660068830,23328914.9908567555,4977.3777807818,0.1552286984,0.6881666797,0.0083332021,0.0963023095
97,1,49,49,10209319375.3471221924,0.0000000000,6336.9990662400,45333585117.2396240234,11.7660068830,23328914.9908567555,4977.3777807818,0.1552286984,0.6881666797,0.0083332021,0.0963023095
98,1,50,50,10209319375.3471221924,0.0000000000,6336.9990662400,45333585117.2396240234,11.7660068830,23328914.9908567555,4977.3777807818,0.1552286984,0.6881666797,0.0083332021,0.0963023095

